Fearless Concurrency on the GPU

Rust has made safe systems programming practical on the CPU, but writing custom GPU kernels in Rust still forces programmers outside the language's ownership guarantees. We present cuTile Rust, a tile-based system for safe, idiomatic GPU kernel authoring in Rust that compiles kernels to Tile IR. cuTile Rust extends Rust's ownership discipline to tile-based GPU kernels: mutable outputs are split into disjoint pieces, kernel launches preserve the host-side ownership contract, and the Rust compiler enforces the same ownership rules inside the kernel. We prove the safe surface data-race-free under Tile IR's memory model. However, bounds safety still requires runtime checks. The compiler therefore eliminates checks it can prove redundant and, where possible, moves others out of the kernel into host-side launch preconditions. On the host, the same ownership contract carries through a composable execution model that runs the same operations synchronously, under async/await, or as CUDA graph replay, with async at parity with synchronous execution. Our evaluation shows that these abstractions preserve performance on high-end GPUs. On the NVIDIA B200 GPU, cuTile Rust achieves 7 TB/s for element-wise operations and 2.1 PFlop/s for GEMM (98% of cuBLAS), on par with cuTile Python. Grout, a Qwen3 inference engine built on cuTile Rust, reaches 171 generated tokens/s for Qwen3-4B on the NVIDIA GeForce RTX 5090 and 82 for Qwen3-32B on the B200 in batch-1 decode, at parity with vLLM and SGLang and consistent with a memory bandwidth roofline sanity check.

==> figures/tikz_data/elemwise_optimized.dat <==
n tbs eminus eplus
1048576 1.076750984 0.01793980939 0.004626808973
2097152 2.017462241 0.004196321462 0.01992635957
4194304 3.352314373 0.007129739462 0.04939203389
8388608 4.706531513 0.01141509509 0.04263323507
16777216 5.570741339 0.01107625584 0.01173958357
33554432 6.214934618 0.01282772001 0.004992223803
67108864 6.730292075 0.006518442688 0.01081696337
134217728 6.879491265 0.01313921066 0.009592775426
268435456 6.972681539 0.003560153615 0.006375112899


==> figures/tikz_data/elemwise_python.dat <==
n tbs eminus eplus
1048576 1.044051776 0.01148062842 0.009616956567
2097152 1.980001888 0.009920159766 0.01002056942
4194304 3.312600237 0.06162181038 0.01709333279
8388608 4.64785742 0.03281542466 0.01679948465
16777216 5.502530666 0.01828680853 0.019317716
33554432 6.153013203 0.02882411733 0.007908273289
67108864 6.690591605 0.01242820612 0.009574528722
134217728 6.862022444 0.009167737663 0.008606068589
268435456 6.955728027 0.006902250589 0.00297519183


==> figures/tikz_data/elemwise_ratio.dat <==
n safe safe_lo safe_hi py py_lo py_hi safe_pct_peak
1.04858e+06 1.00223 0.989668 1.01213 0.969632 0.958969 0.978563 14.0515
2.09715e+06 1.00161 0.998559 1.00824 0.981432 0.976515 0.986399 26.3112
4.1943e+06 1.00725 1.0004 1.01295 0.988153 0.969771 0.993252 43.9662
8.38861e+06 1.00992 0.999346 1.01606 0.987533 0.980561 0.991103 61.8906
1.67772e+07 1.0005 0.998012 1.00177 0.987756 0.984473 0.991223 72.5718
3.35544e+07 0.999815 0.997444 1.00071 0.990037 0.985399 0.991309 80.9086
6.71089e+07 0.999833 0.998981 1.00117 0.994101 0.992255 0.995524 87.6194
1.34218e+08 0.99953 0.999121 1.00046 0.997461 0.996128 0.998712 89.5346
2.68435e+08 0.999598 0.998591 1.00024 0.997569 0.996579 0.997995 90.7536


==> figures/tikz_data/elemwise_safe.dat <==
n tbs eminus eplus
1048576 1.079151973 0.0135259563 0.01065506018
2097152 2.020702104 0.006146868391 0.0133929496
4194304 3.376603247 0.02294866279 0.01913605942
8388608 4.753201247 0.04974848515 0.02890307646
16777216 5.573517302 0.01385221908 0.007106713491
33554432 6.213783704 0.01473231349 0.005566702524
67108864 6.729167305 0.005730489122 0.009008708341
134217728 6.876260464 0.002817129293 0.006405815056
268435456 6.969875352 0.007020646983 0.00446682408


==> figures/tikz_data/exp2a_async.dat <==
n med p25 p75
1 6.507 6.041 8.42
2 4.603 3.706 4.7115
3 3.3513333333333333 2.8653333333333335 3.437333333333333
5 2.5872 2.5366 2.6504000000000003
10 2.1492999999999998 2.0829 2.2837
30 1.8286 1.7760333333333334 1.8766333333333334
100 1.75329 1.71468 1.79684
300 1.7200699999999998 1.6973799999999999 1.7454433333333335
1000 1.72009 1.7117470000000001 1.73615


==> figures/tikz_data/exp2a_graph-first-use.dat <==
n med p25 p75
1 11.69 11.315999999999999 12.555
2 8.11 6.8420000000000005 9.383
3 6.538 5.578 6.760000000000001
5 4.759 4.1744 5.112399999999999
10 3.5185000000000004 3.2577 3.6417
30 2.5740333333333334 2.5265333333333335 2.6159333333333334
100 2.27221 2.2400100000000003 2.36054
300 2.2157766666666667 2.1931133333333332 2.2512766666666666
1000 2.189228 2.180091 2.202573


==> figures/tikz_data/exp2a_graph.dat <==
n med p25 p75
1 5.06 4.872 5.615
2 4.0835 2.922 4.151
3 3.0660000000000003 2.2373333333333334 3.1213333333333337
5 2.182 1.7108 2.2521999999999998
10 1.4847 1.2541 1.5353999999999999
30 1.0042 0.9819666666666667 1.037
100 0.86054 0.8354 0.91732
300 0.8402299999999999 0.82699 0.8618800000000001
1000 0.825778 0.819812 0.8336140000000001


==> figures/tikz_data/exp2a_sync-chained.dat <==
n med p25 p75
1 7.706 6.327 8.328
2 4.539 3.7675 4.699
3 2.9953333333333334 2.9280000000000004 3.217333333333333
5 2.545 2.4422 2.6258
10 2.0733 2.0027 2.1129000000000002
30 1.8331666666666666 1.7998333333333332 1.8984666666666667
100 1.7734200000000002 1.7234 1.80564
300 1.7184133333333333 1.706 1.7317733333333334
1000 1.680391 1.6754010000000001 1.6837039999999999


==> figures/tikz_data/exp2b_async.dat <==
w line lo hi
1 4066.512 3983.826 4066.512
1 4065.519 3931.044 4065.519
3 4065.026 3935.915 4065.026
10 4066.097 3826.774 4066.097
30 4070.232 3919.574 4070.232
100 4067.903 3953.72 4067.903
300 3095.758 3029.283 3095.758
1000 977.332 977.251 977.332
3000 330.795 330.732 330.795
10000 99.771 99.766 99.771


==> figures/tikz_data/exp2b_async_band.dat <==
x y
1 3983.826
1 3931.044
3 3935.915
10 3826.774
30 3919.574
100 3953.72
300 3029.283
1000 977.251
3000 330.732
10000 99.766
10000 99.771
3000 330.795
1000 977.332
300 3095.758
100 4067.903
30 4070.232
10 4066.097
3 4065.026
1 4065.519
1 4066.512


==> figures/tikz_data/exp2b_sync.dat <==
w line lo hi
1 4137.87 4013.169 4137.87
1 4121.764 4056.052 4121.764
3 4085.657 3791.979 4085.657
10 3974.379 3736.658 3974.379
30 3638.705 3465.165 3638.705
100 2927.216 2889.439 2927.216
300 1846.005 1804.363 1846.005
1000 795.619 789.903 795.619
3000 307.809 303.808 307.809
10000 97.458 97.215 97.458


==> figures/tikz_data/exp2b_sync_band.dat <==
x y
1 4013.169
1 4056.052
3 3791.979
10 3736.658
30 3465.165
100 2889.439
300 1804.363
1000 789.903
3000 303.808
10000 97.215
10000 97.458
3000 307.809
1000 795.619
300 1846.005
100 2927.216
30 3638.705
10 3974.379
3 4085.657
1 4121.764
1 4137.87


==> figures/tikz_data/exp2c_async.dat <==
x med lo hi
0 5.7856 0.0780 0.2053
1 12.3160 0.0719 0.3461


==> figures/tikz_data/exp2c_graph-capture.dat <==
x med lo hi
0 6.8307 0.0485 0.0762
1 14.3634 0.0284 0.2384


==> figures/tikz_data/exp2c_graph-replay.dat <==
x med lo hi
0 5.6980 0.0042 0.0728
1 12.3083 0.0752 0.2797


==> figures/tikz_data/exp2c_sync.dat <==
x med lo hi
0 5.7560 0.0503 0.1059
1 12.3024 0.0298 0.1270


==> figures/tikz_data/exp3_b200_pp_grout-v2.dat <==
pp med lo hi
18 15.023 14.9965 15.05425
128 16.824 16.80775 16.881
512 33.040499999999994 32.98225 33.09625
2048 114.356 112.55600000000001 115.16375000000001
8192 513.7835 511.35900000000004 515.159


==> figures/tikz_data/exp3_b200_pp_sglang.dat <==
pp med lo hi
18 28.607017986360006 28.309113753493875 28.799807485484052
128 28.743411996401846 28.366099497361574 30.03267625172157
512 41.520316488458775 41.09173949836986 41.86962274252437
2048 123.7136524869129 122.33700698561734 125.72317300509894
8192 507.12470599683 505.605627236946 508.7108104999061


==> figures/tikz_data/exp3_b200_pp_vllm.dat <==
pp med lo hi
18 17.61387001897674 17.521337009384297 17.680100252619013
128 18.747888985672034 18.663876755454112 18.999799496668857
512 33.280549992923625 33.23834422917571 33.31381099997088
2048 113.78747750131879 113.29989776277216 114.08685124479234
8192 491.55483399226796 491.18389575596666 494.02702999213943


==> figures/tikz_data/exp3_b200_tg_grout-v2.dat <==
tg med lo hi
36 80.851455663083 80.81941911042514 80.86471333459123
128 81.27515640705393 81.27418879390851 81.28466604464845
512 81.56067628456074 81.55635976533273 81.56675396460027
2048 81.18150001253596 81.17897558078543 81.18400529218235
8192 80.13113883436797 80.1283663863293 80.13296065409273


==> figures/tikz_data/exp3_b200_tg_sglang.dat <==
tg med lo hi
36 75.48683108436862 75.42913651017301 75.52554929596897
128 77.23992181291305 77.23263445478536 77.25643290695965
512 77.71905466173595 77.7095087036566 77.72332789951915
2048 77.40824928513887 77.38457691712406 77.42930061456967
8192 76.50998531473854 76.50314158710073 76.51112282047822


==> figures/tikz_data/exp3_b200_tg_vllm.dat <==
tg med lo hi
36 78.3085647585792 78.2977559777293 78.32112524100498
128 78.73319959836802 78.72411918467395 78.73970553564301
512 78.77201642036475 78.76629053869804 78.7736409508672
2048 78.54796443580871 78.54660522050902 78.55014623536174
8192 77.50334714088957 77.50104787307292 77.50638932299819


==> figures/tikz_data/exp3_rtx5090_pp_grout-v2.dat <==
pp med lo hi
18 6.442 6.43725 6.444
128 7.294499999999999 7.29075 7.2965
512 16.5685 16.525 16.5945
2048 61.328 61.28 61.4365
8192 318.5 318.3375 318.575


==> figures/tikz_data/exp3_rtx5090_pp_sglang.dat <==
pp med lo hi
18 13.137643487425521 13.032368020503782 13.392448978265747
128 14.30422900011763 14.246926773921587 14.662256246083416
512 28.823973989346996 28.79177377326414 29.141065999283455
2048 90.52192000672221 90.17537548788823 90.68337798817083
8192 432.75522702606395 432.43456349591725 432.76158001390286


==> figures/tikz_data/exp3_rtx5090_pp_vllm.dat <==
pp med lo hi
18 7.273738505318761 7.246632740134373 7.299609715119004
128 8.308748481795192 8.268673278507777 8.400818740483373
512 22.56471852888353 22.50323876796756 22.701951282215305
2048 84.70671495888382 84.61236295988783 84.93298449320719
8192 404.6124190208502 404.454749514116 404.68697700998746


==> figures/tikz_data/exp3_rtx5090_tg_grout-v2.dat <==
tg med lo hi
36 170.51630917448793 168.1971831643964 173.29291436562158
128 170.8775295381167 170.64072927581674 171.09251593883843
512 169.38582750104626 169.23117730775178 169.90164204793535
2048 165.21387896615155 165.1995859846704 165.22288248179615
8192 154.7455747195298 154.71710293131304 154.76207748743767


==> figures/tikz_data/exp3_rtx5090_tg_sglang.dat <==
tg med lo hi
36 162.52478792035816 159.9879894957356 165.96071279842963
128 166.20291530581594 165.4241438445754 166.6467160937412
512 165.26548085102317 164.85403965826492 165.5212571819327
2048 161.8615687897184 161.84253468512412 161.87831225659218
8192 154.25867342596285 154.16469163003092 154.27358282142103


==> figures/tikz_data/exp3_rtx5090_tg_vllm.dat <==
tg med lo hi
36 163.62969981761586 163.58421114110112 163.67378280837028
128 164.25895737051493 164.24968965425907 164.29023125714528
512 164.29195091234823 164.26147170396263 164.31659579147217
2048 163.0393886774587 162.99280958731498 163.0394298417182
8192 151.25564735126514 151.2516269078995 151.25956549768281


==> figures/tikz_data/exp3bt_async.dat <==
s med lo hi
1 36.550949 35.815642999999994 36.611286
2 50.894579 49.417576999999994 51.045790000000004
4 66.84557000000001 66.558952 67.011057
8 80.920166 80.915278 80.979348
16 79.182987 79.149175 79.274838
32 78.817458 78.682536 78.997203


==> figures/tikz_data/exp3bt_async_spin.dat <==
s med lo hi
1 38.866147 38.768972999999995 38.939816
2 47.973521 47.849698 48.896688999999995
4 55.699160000000006 55.578900000000004 55.786873
8 56.280177 55.688625 56.330996
16 55.976748 54.579135 56.10525
32 54.875737 54.70363 54.977764


==> figures/tikz_data/exp3bt_serial.dat <==
s med
1 40.753332
2 40.753332
4 40.753332
8 40.753332
16 40.753332
32 40.753332


==> figures/tikz_data/exp3bt_threaded.dat <==
s med lo hi
1 40.518743 40.496418 40.537856
2 55.681402999999996 55.097745 55.973624
4 70.185511 69.90887699999999 70.409319
8 80.918951 80.781845 80.932861
16 80.935979 80.891636 80.969431
32 80.75799099999999 80.656808 80.777894


==> figures/tikz_data/gemm_cublas.dat <==
m tflops eminus eplus
1024 216.6258611 1.661506604 1.687390967
2048 998.2492263 10.57182118 10.80058541
4096 1759.563197 12.31955778 12.49451817
8192 2150.924287 1.3942987 1.396108706
16384 2195.285782 0.3555791201 0.3556943465
32768 2221.102402 0.1194821358 0.119494992


==> figures/tikz_data/gemm_python.dat <==
m tflops eminus eplus
1024 218.6846892 52.65069756 101.5484823
2048 976.6838649 27.83435736 29.51674325
4096 1622.406873 9.178943753 9.283994171
8192 2064.058592 3.770983751 3.784813271
16384 2142.642302 0.8253700162 0.8260063902
32768 2188.402187 0.2815166783 0.2815891257


==> figures/tikz_data/gemm_ratio.dat <==
m safe safe_lo safe_hi py py_lo py_hi safe_pct_cublas safe_pct_peak cublas_pct_peak
1024 0.969741 0.657573 1.84617 0.881161 0.669012 1.29034 111.099 10.6964 9.62782
2048 0.987561 0.899008 1.09547 0.947868 0.920855 0.976514 101.937 45.226 44.3666
4096 1.00115 0.996285 1.00607 0.962308 0.956864 0.967815 95.9272 75.0178 78.2028
8192 1.00033 0.999565 1.00109 0.979645 0.977855 0.981441 97.9873 93.6725 95.5966
16384 1.00021 0.999932 1.0005 0.989289 0.988908 0.98967 98.6799 96.2802 97.5683
32768 1.00006 0.999975 1.00014 0.99418 0.994052 0.994308 99.1103 97.8374 98.7157


==> figures/tikz_data/gemm_rust_safe.dat <==
m tflops eminus eplus
1024 240.6683456 77.47329676 217.5103717
2048 1017.583912 91.24566189 111.1854169
4096 1687.900099 8.21011243 8.290766642
8192 2107.632112 1.602691453 1.605132612
16384 2166.305543 0.6117730797 0.6121188091
32768 2201.341888 0.1837839192 0.1838146116


==> figures/tikz_data/gemm_rust_unsafe.dat <==
m tflops eminus eplus
1024 248.1779323 85.73590142 277.3932004
2048 1030.400599 160.1813108 232.4536488
4096 1685.953796 10.23683814 10.36267916
8192 2106.945522 2.766052219 2.773334027
16384 2165.841481 0.558210827 0.5584987152
32768 2201.21243 0.1542274582 0.1542490731


==> figures/tikz_data/jit_breakdown.dat <==
bm backend frontend moduleload
128 260.8675 23.571 1.4215
256 556.224 21.479 0.498

